Exploring axial $U(1)$ restoration in a modified 2+1 flavor Polyakov quark meson model

We report on the $U_{A}(1)$ symmetry restoration resulting due to temperature dependence of the coefficient c(T) for the Kobayashi-Maskawa-'t Hooft determinant (KMT) term in a modified 2+1 flavor Polyakov loop quark meson model having fermionic vacuum correction term (PQMVT).Temperature dependence of KMT coupling c(T) drives the non-strange condensate melting to significantly smaller temperatures in comparison to the constant c case.Further due to c(T), $m_{\eta^{\prime}}$ decreases from its vacuum value by 220 MeV near T=176 MeV after the chiral transition ($T_{c}^{\chi}=154.9$ MeV).This is similar to the $\eta^{\prime}$ in-medium mass drop of at least 200 MeV as reported by Csorgo and Vertesi in Ref (Phys Rev Lett 105:182301,2010; Phys Rev C 83:054903,2011), as an experimental signature of the effective restoration of $U_A(1)$ symmetry. The pseudoscalar mixing angle $\theta_p$ achieves anti-ideal mixing in the influence of c(T). The $\eta $ meson becomes light quark system ($ \eta_{NS} $) at T=176 MeV and changes its identity with $ \eta' $ meson which becomes strange quark system ($ \eta_{S} $). The degenerated temperature variations of $\sigma$, $\pi$ meson masses merges with the temperature variations of the masses of degenerated $a_{0}$, $\eta$ mesons near 275 MeV. It means that for c(T) when $m_{\sigma}=400$ MeV, the $U_{A}(1)$ restoration takes place at 1.75 $T_{c}^{\chi}$=275 MeV.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"

